Synthesising Handwritten Music with GANs: A Comprehensive Evaluation of CycleWGAN, ProGAN, and DCGAN

The generation of handwritten music sheets is a crucial step toward enhancing Optical Music Recognition (OMR) systems, which rely on large and diverse datasets for optimal performance. However, handwritten music sheets, often found in archives, present challenges for digitisation due to their fragility, varied handwriting styles, and image quality. This paper addresses the data scarcity problem by applying Generative Adversarial Networks (GANs) to synthesise realistic handwritten music sheets. We provide a comprehensive evaluation of three GAN models - DCGAN, ProGAN, and CycleWGAN - comparing their ability to generate diverse and high-quality handwritten music images. The proposed CycleWGAN model, which enhances style transfer and training stability, significantly outperforms DCGAN and ProGAN in both qualitative and quantitative evaluations. CycleWGAN achieves superior performance, with an FID score of 41.87, an IS of 2.29, and a KID of 0.05, making it a promising solution for improving OMR systems.

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_0.csv <==
x1,y1,x2,y2,det_class

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_1.csv <==
x1,y1,x2,y2,det_class

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_10.csv <==
x1,y1,x2,y2,det_class
326.469,514.977,367.547,1155.376;stem

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_2.csv <==
x1,y1,x2,y2,det_class
1111.070,588.054,1176.945,1108.419;stem
880.157,820.172,937.243,1173.370;stem
297.634,822.429,328.281,1136.573;stem

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_3.csv <==
x1,y1,x2,y2,det_class
253.221,580.655,289.395,845.423;stem

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_4.csv <==
x1,y1,x2,y2,det_class

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_5.csv <==
x1,y1,x2,y2,det_class
523.555,585.075,582.180,989.296;thin_barline

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_6.csv <==
x1,y1,x2,y2,det_class
237.883,402.997,309.997,1014.654;stem

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_7.csv <==
x1,y1,x2,y2,det_class
237.898,442.999,326.960,1085.299;stem

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_8.csv <==
x1,y1,x2,y2,det_class

==> OMR_Images_Analysis/image_with_detections_DC_GAN/fake_9.csv <==
x1,y1,x2,y2,det_class
771.255,729.528,831.749,1059.811;stem

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_10_p.csv <==
x1,y1,x2,y2,det_class
542.963,923.542,643.314,1066.734;notehead-full
41.453,397.957,103.825,1027.993;stem
824.429,882.199,928.714,1007.224;notehead-full
20.795,1008.359,109.970,1106.713;notehead-full
596.147,504.556,641.784,949.480;stem
257.156,71.850,305.180,356.395;stem
306.837,1117.681,362.291,1188.022;notehead-full
325.451,1254.291,420.696,1332.172;notehead-full
668.307,223.442,920.820,286.876;beam
901.884,554.997,938.690,892.089;stem
243.978,5.801,344.270,74.461;notehead-full
382.308,1341.656,467.436,1492.863;notehead-full
255.328,89.980,353.999,117.221;ledger_line
75.801,4.654,165.472,163.500;letter_f
281.418,1224.616,449.711,1266.340;ledger_line
404.132,1577.984,492.650,1611.907;beam
293.750,882.992,362.918,1056.373;notehead-full
82.479,1512.385,166.500,1647.512;quarter_rest
477.039,0.000,1017.200,200.827;other_text

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_116.csv <==
x1,y1,x2,y2,det_class
1022.002,571.781,1151.068,856.951;sharp
776.936,574.215,972.386,1126.859;f-clef

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_124.csv <==
x1,y1,x2,y2,det_class
616.632,570.655,711.788,688.652;notehead-full
410.257,519.871,518.842,634.264;notehead-full
791.772,644.198,875.173,763.749;notehead-full
401.365,610.478,444.337,1050.800;stem
1108.455,841.074,1145.338,1118.435;stem
768.423,739.454,819.667,1045.433;stem
594.067,663.630,647.965,1049.203;stem
317.868,326.257,768.441,498.299;slur
1119.215,743.273,1186.620,860.502;notehead-full
419.295,1020.842,779.757,1063.196;beam

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_155.csv <==
x1,y1,x2,y2,det_class
941.951,435.528,1102.080,693.837;sharp
768.720,401.087,967.588,1318.313;g-clef
1142.792,678.725,1186.139,1027.905;stem
1065.577,558.564,1118.866,848.375;stem
924.556,445.698,1172.704,905.484;key_signature
918.499,1587.087,993.998,1681.185;8th_flag
875.744,1461.795,967.151,1655.134;8th_flag

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_19.csv <==
x1,y1,x2,y2,det_class
716.504,697.619,758.352,1138.685;stem
107.845,367.805,331.829,1326.680;g-clef
502.349,629.205,552.542,1048.993;thin_barline

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_1_p.csv <==
x1,y1,x2,y2,det_class
812.145,733.757,919.209,843.492;notehead-full
671.580,846.398,757.807,980.206;notehead-full
974.309,739.009,1050.744,849.382;notehead-full
682.684,1174.675,1017.527,1343.267;beam
672.096,957.916,716.728,1334.647;stem
1.687,822.051,35.989,1134.003;stem
811.846,834.625,857.281,1236.665;stem
962.865,828.664,1004.733,1212.248;stem
1145.562,597.281,1189.544,969.844;stem
673.829,497.840,712.993,678.132;stem
8.131,778.592,51.435,851.774;notehead-full
675.006,1091.998,1072.662,1260.037;beam

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_21.csv <==
x1,y1,x2,y2,det_class
560.094,1141.658,897.761,1262.610;beam
889.629,799.803,954.431,879.213;notehead-full
550.876,1082.015,585.571,1261.391;stem
127.020,538.185,373.993,1165.337;c-clef
873.739,854.627,907.956,1159.356;stem
698.217,773.437,792.494,929.195;notehead-full
681.681,897.904,748.603,1173.402;stem
682.929,804.630,787.671,1177.958;stem
569.198,742.244,664.617,959.109;sharp
394.599,788.613,513.511,1101.629;quarter_rest

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_2_p.csv <==
x1,y1,x2,y2,det_class
359.288,917.308,440.652,1032.965;notehead-full
558.821,748.128,643.210,853.478;notehead-full
76.903,734.484,131.727,804.899;notehead-full
533.135,875.275,580.445,1244.806;stem
34.620,737.660,76.357,1123.706;stem
352.364,1008.766,399.269,1344.059;stem
357.713,1201.529,566.920,1348.925;beam
79.902,580.848,127.157,699.662;notehead-full
370.524,1093.818,556.783,1267.155;beam
958.376,870.761,1075.492,1012.956;notehead-empty
61.563,981.819,145.377,1118.394;8th_flag
224.334,831.127,314.741,1020.699;sharp
354.023,1125.711,560.998,1324.789;beam

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_3_p.csv <==
x1,y1,x2,y2,det_class
766.684,823.625,833.715,1363.212;stem
1064.998,748.363,1176.702,882.572;notehead-full
822.712,795.509,902.690,900.818;notehead-full
821.536,714.954,883.156,780.613;notehead-full
339.037,586.270,380.591,1126.693;stem
774.888,1259.172,1099.037,1371.821;beam
497.621,704.969,529.050,934.635;stem
173.530,530.478,290.919,1063.919;stem
375.009,589.635,473.741,691.561;notehead-full
1061.819,859.141,1099.053,1285.900;stem
863.510,571.648,1098.282,633.240;slur

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_4_p.csv <==
x1,y1,x2,y2,det_class
880.058,373.458,976.594,507.144;notehead-full
349.236,369.388,432.500,514.244;notehead-full
888.551,490.495,934.943,865.253;stem
347.299,502.806,383.276,860.127;stem
636.966,566.861,674.479,1130.134;stem
856.742,425.979,1006.635,456.689;ledger_line
5.568,505.419,60.017,573.164;notehead-full

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_5_p.csv <==
x1,y1,x2,y2,det_class
747.506,955.991,828.284,1057.241;notehead-full
324.763,925.793,419.066,1043.796;notehead-full
1029.008,513.135,1088.357,978.535;stem
224.788,444.583,287.903,785.581;stem
169.489,739.917,251.554,845.524;notehead-full
809.441,567.387,845.371,984.792;stem
385.931,477.266,431.803,943.251;stem
1007.349,759.254,1057.331,829.587;notehead-full
14.788,439.920,76.756,930.869;stem
156.811,868.562,229.977,980.370;notehead-full

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_6_p.csv <==
x1,y1,x2,y2,det_class
872.612,1020.537,924.709,1100.584;notehead-full
1046.146,1485.843,1112.957,1682.215;flat
734.257,435.873,923.376,1311.502;g-clef
854.924,1508.393,915.068,1673.072;8th_flag

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_7_p.csv <==
x1,y1,x2,y2,det_class
1040.980,620.014,1126.863,759.693;notehead-full
822.840,609.965,903.674,756.817;notehead-full
550.196,1568.075,627.617,1665.576;notehead-full
598.201,685.746,681.859,843.423;notehead-full
979.597,1576.462,1059.163,1670.524;notehead-full
597.612,829.292,643.958,1196.168;stem
132.355,521.720,181.254,1001.770;stem
166.521,403.162,237.677,523.189;notehead-full
1042.005,733.717,1086.376,1160.079;stem
820.301,739.905,852.698,1098.625;stem
178.973,4.014,227.226,229.257;stem
687.829,1479.297,1008.460,1555.188;slur
474.163,564.420,580.526,921.125;sharp
146.346,446.925,286.849,477.400;ledger_line
711.239,1342.013,793.756,1421.331;letter_o
466.514,556.331,502.539,884.914;thin_barline
807.986,1356.956,880.945,1417.475;letter_o
68.955,418.747,125.414,542.459;sharp
542.687,97.279,646.294,316.656;letter_f

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_8_p.csv <==
x1,y1,x2,y2,det_class
891.566,582.409,986.148,698.429;notehead-full
631.879,690.720,743.278,798.356;notehead-full
236.180,639.935,298.573,739.496;notehead-full
422.038,518.733,507.719,648.812;notehead-full
622.086,783.285,664.760,1099.655;stem
879.911,673.303,917.995,1065.112;stem
227.569,780.074,259.369,1068.665;stem
393.456,620.907,444.476,1071.484;stem
242.363,1039.143,916.113,1102.547;beam
14.362,745.469,94.851,852.991;notehead-full
1136.293,575.306,1176.113,1118.570;stem

==> OMR_Images_Analysis/image_with_detections_PRO_GAN/img_9_p.csv <==
x1,y1,x2,y2,det_class
439.848,477.386,529.935,584.417;notehead-full
428.243,559.025,473.262,964.999;stem
235.449,503.569,288.175,1012.997;stem
994.359,607.138,1072.984,704.920;notehead-full
783.663,529.890,823.511,1169.831;stem
956.195,704.313,994.839,997.891;stem
238.202,416.746,323.108,530.843;notehead-full
801.692,420.027,888.950,547.401;notehead-full
106.829,367.673,223.160,689.569;sharp
304.097,328.192,451.011,408.904;slur
274.429,853.726,456.152,921.979;beam
271.252,940.824,453.107,1010.679;beam
222.640,465.929,332.227,496.365;ledger_line

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_10_c.csv <==
x1,y1,x2,y2,det_class
32.669,415.843,71.137,704.003;stem
480.388,554.349,515.174,807.987;stem
237.011,324.646,283.399,946.905;stem
904.064,546.666,969.274,701.807;notehead-full
7.622,909.297,728.733,968.968;beam
720.804,222.683,883.888,350.754;beam
669.540,243.282,720.711,988.388;stem
702.485,165.245,859.739,308.121;notehead-empty
687.427,233.055,882.354,278.212;ledger_line
259.378,266.158,418.085,443.043;notehead-empty

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_1_c.csv <==
x1,y1,x2,y2,det_class
424.628,621.162,471.216,1216.423;stem
669.113,829.271,730.612,923.038;notehead-full
126.881,679.539,225.616,988.271;8th_rest
678.778,692.114,746.155,773.782;notehead-full
305.166,1004.880,384.990,1112.092;notehead-full
659.448,525.742,866.703,651.361;beam
521.332,1444.985,680.784,1582.246;notehead-empty
957.275,695.771,1050.080,1093.107;stem
350.153,810.053,420.687,1016.347;stem
304.399,1358.542,344.676,1674.378;stem
724.630,1224.842,871.597,1368.730;notehead-empty
844.418,531.183,881.018,1237.942;stem
935.400,684.159,1059.455,1087.502;16th_rest

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_2_c.csv <==
x1,y1,x2,y2,det_class
729.671,945.991,1025.608,1071.361;beam
434.205,756.761,538.346,895.153;notehead-full
715.002,424.620,755.012,980.116;stem
422.794,462.395,556.283,585.811;notehead-full
1017.316,268.379,1124.395,359.412;notehead-full
897.781,720.395,927.762,854.249;stem
23.444,402.242,219.780,1239.628;g-clef
780.221,95.497,916.719,229.064;slur
901.703,158.854,985.450,527.505;sharp
1036.423,590.656,1121.597,730.454;notehead-full
994.618,289.574,1044.350,1120.580;stem
717.532,364.596,834.996,497.882;notehead-full
684.268,438.920,841.228,482.492;ledger_line
212.685,1387.171,318.405,1462.035;notehead-full
306.497,638.034,380.684,842.730;quarter_rest
542.580,1516.278,702.480,1650.273;slur
419.348,1301.430,558.746,1433.838;instrument_specific

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_3_c.csv <==
x1,y1,x2,y2,det_class
573.090,425.508,627.039,530.126;notehead-full
397.328,660.695,485.279,776.029;notehead-full
773.484,716.656,855.480,815.759;notehead-full
560.384,521.068,603.839,1130.314;stem
842.781,615.010,972.983,703.664;notehead-full
749.324,294.489,1019.730,511.685;beam
1123.924,717.207,1185.012,783.443;notehead-full
43.981,278.178,335.532,1454.848;g-clef
984.169,286.333,1036.389,1001.518;stem
923.769,311.936,1004.682,408.001;notehead-full
1132.865,970.021,1185.187,1180.138;stem
72.606,1292.650,177.602,1436.504;letter_p
847.514,916.900,1008.741,1087.362;notehead-empty
28.164,215.818,46.447,238.103;duration-dot

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_4_c.csv <==
x1,y1,x2,y2,det_class
686.046,600.061,730.248,1227.897;stem
83.802,696.715,121.618,1023.678;stem
104.387,546.917,182.083,702.956;notehead-full
1102.281,515.099,1149.610,1135.726;stem
496.320,843.826,544.478,1024.444;stem
879.622,771.408,937.584,1021.951;stem
592.639,440.953,676.152,857.098;natural
686.550,1112.112,1175.026,1236.891;beam
1001.584,356.136,1036.873,668.217;thin_barline
712.421,1005.200,1049.706,1102.008;slur
1118.969,501.010,1179.068,585.840;notehead-full
729.034,569.268,854.013,692.611;8th_flag
272.711,673.069,312.918,1385.653;stem
583.721,448.835,622.304,768.991;thin_barline
1009.198,349.654,1085.136,742.161;measure_separator
295.637,658.653,449.964,814.550;8th_flag
769.405,77.803,827.122,112.641;duration-dot

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_5_c.csv <==
x1,y1,x2,y2,det_class
511.233,209.606,616.606,328.724;notehead-full
515.288,517.294,613.450,644.643;notehead-full
1071.249,274.642,1124.829,787.036;stem
938.648,860.983,1032.081,1056.634;8th_flag
818.998,479.082,871.823,1216.469;stem
841.338,1058.758,993.053,1236.971;8th_flag
852.470,873.920,935.729,960.851;notehead-full
572.936,763.120,626.463,945.907;stem
1043.933,41.276,1129.237,224.995;letter_f
1127.930,846.246,1174.476,879.256;duration-dot
284.723,218.900,381.117,919.641;stem
1046.343,1248.874,1143.417,1357.201;notehead-full
7.162,150.249,215.551,529.144;g-clef
31.721,129.494,396.616,532.033;f-clef

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_6_c.csv <==
x1,y1,x2,y2,det_class
46.461,896.612,140.180,979.243;notehead-full
186.765,624.267,226.407,1077.152;stem
438.112,723.392,477.797,1033.570;stem
345.985,899.984,449.193,993.599;notehead-full
1066.428,787.711,1143.369,884.083;notehead-full
597.633,1134.802,684.968,1313.751;8th_flag
1050.167,1010.287,1133.589,1110.690;notehead-full
439.345,1128.967,548.721,1221.828;notehead-full
905.419,466.897,957.209,1200.961;stem
113.108,583.735,147.816,910.883;stem
725.515,741.765,837.714,858.421;notehead-full
999.781,634.281,1031.365,1033.828;stem
10.148,846.159,116.842,903.894;notehead-full
0.986,580.002,538.878,656.238;beam
105.959,443.571,150.523,528.273;stem
729.441,682.183,861.997,777.245;notehead-empty
862.827,3.806,901.293,104.240;stem
583.825,963.663,624.299,1314.506;stem
329.414,947.501,437.069,1087.145;natural

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_7_c.csv <==
x1,y1,x2,y2,det_class
1080.687,544.766,1128.475,1045.198;stem
606.428,1269.067,1138.950,1393.631;beam
304.175,406.597,380.313,492.455;notehead-full
56.890,545.681,80.534,659.231;stem
55.221,717.352,88.154,853.866;stem
349.095,734.266,381.434,794.156;notehead-full
406.190,1489.941,618.362,1662.171;slur
623.227,781.719,655.567,1037.797;stem
1085.687,1130.245,1119.245,1289.958;stem
280.770,457.850,321.696,1133.912;stem
227.181,895.999,286.487,949.063;notehead-full
1015.065,1213.290,1080.906,1261.351;beam
373.272,425.670,479.275,604.784;8th_flag
686.488,726.602,814.273,892.801;8th_flag
740.390,1509.036,1128.258,1631.764;beam
622.487,1138.094,641.945,1242.140;stem
8.120,298.553,164.076,494.103;letter_p
1135.942,649.281,1175.083,712.052;notehead-full
651.746,815.434,705.848,912.501;notehead-full

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_8_c.csv <==
x1,y1,x2,y2,det_class
1123.874,478.627,1181.623,561.319;notehead-full
260.243,483.432,329.443,546.635;notehead-full
1018.123,724.167,1059.074,999.697;stem
529.147,441.670,573.926,915.577;stem
342.206,733.401,384.891,1017.576;stem
915.930,499.064,949.149,858.526;stem
932.324,469.098,984.998,524.587;notehead-full
236.208,545.794,278.093,856.039;stem
1042.282,682.941,1135.012,740.991;notehead-full
372.127,675.352,483.970,809.076;notehead-empty
674.778,401.508,779.628,557.613;notehead-full
914.704,732.196,1000.208,859.482;8th_flag
471.044,137.967,495.469,306.366;stem
693.102,539.418,727.110,735.230;stem
549.145,403.594,596.738,453.596;notehead-full
334.664,1262.848,491.566,1537.452;dynamics_text
311.319,142.120,334.002,316.241;stem
164.045,281.290,198.765,324.947;notehead-full
549.455,286.354,570.548,313.338;staccato-dot
435.365,874.383,550.116,961.755;8th_flag
182.495,127.125,213.714,185.377;notehead-full
1062.420,764.844,1155.365,809.949;notehead-full

==> OMR_Images_Analysis/image_with_detections_cycle_w_gan/img_9_c.csv <==
x1,y1,x2,y2,det_class
691.341,1091.516,816.209,1252.160;notehead-full
99.622,645.897,149.310,1414.293;stem
799.542,880.613,844.958,1105.476;stem
104.085,262.038,130.805,480.617;stem
424.088,887.121,499.704,976.834;notehead-full
467.215,716.249,521.344,901.466;stem
561.546,316.390,649.986,512.641;8th_flag
498.439,712.752,595.671,751.897;beam
568.911,1279.942,593.386,1352.610;stem
817.217,716.950,837.879,804.407;stem
434.128,333.819,512.250,462.610;notehead-full
532.815,790.737,611.917,1110.868;stem
518.897,810.133,638.238,1120.442;sharp
552.764,581.460,613.054,657.804;notehead-full
428.212,306.905,645.564,540.940;dynamics_text
442.119,525.915,651.969,682.571;dynamics_text
442.692,312.802,637.502,708.380;time_signature
538.559,307.578,593.823,513.607;stem
